Large Language Models for Power Scheduling: A User-Centric Approach

While traditional optimization and scheduling schemes are designed to meet fixed, predefined system requirements, future systems are moving toward user-driven approaches and personalized services, aiming to achieve high quality-of-experience (QoE) and flexibility. This challenge is particularly pronounced in wireless and digitalized energy networks, where users' requirements have largely not been taken into consideration due to the lack of a common language between users and machines. The emergence of powerful large language models (LLMs) marks a radical departure from traditional system-centric methods into more advanced user-centric approaches by providing a natural communication interface between users and devices. In this paper, for the first time, we introduce a novel architecture for resource scheduling problems by constructing three LLM agents to convert an arbitrary user's voice request (VRQ) into a resource allocation vector. Specifically, we design an LLM intent recognition agent to translate the request into an optimization problem (OP), an LLM OP parameter identification agent, and an LLM OP solving agent. To evaluate system performance, we construct a database of typical VRQs in the context of electric vehicle (EV) charging. As a proof of concept, we primarily use Llama 3 8B. Through testing with different prompt engineering scenarios, the obtained results demonstrate the efficiency of the proposed architecture. The conducted performance analysis allows key insights to be extracted. For instance, having a larger set of candidate OPs to model the real-world problem might degrade the final performance because of a higher recognition/OP classification noise level. All results and codes are open source.

==> Files/EV-Charging-LP-classifier.txt <==
# LP Problems in EV Charging

We consider a single charging station in the Smart Home system context.

## Minimizing Charging Cost Over a Time Period

Optimize the EV charging power to minimize the total electricity cost over a specified period.
Performance metric/key word: electricity expenses, charging cost, electricity bill, save money.

* $c$ : $w$
* $A = \begin{pmatrix}-\Delta T\cdots -\Delta T\end{pmatrix}$
* $b = -E_\text{req}$
* $A_\text{eq}, b_\text{eq}$ : None
* $l_b = 0$
* $u_b = \begin{pmatrix}P_\text{max}\cdots P_\text{max}\end{pmatrix}^\top$

where

* $w$ is the vector of electricity prices during charging time;
* $\Delta T$ is the time step;
* $E_\text{req}$ is the total energy required to charge the vehicle;
* $P_\text{max}$ is the maximum charging power.

### Request example

"Charge my EV but try to reduce the costs please."
"Guess it's time to charge the car but find me those bargain electricity hours, yeah?"
"Charge my vehicle but do it in a way that’s gentle on my expenses."
"Please, initiate EV charging but make it cost-effective."


==> Files/LP-class.txt <==
# Linear Programming (LP)

$$\begin{aligned}
\min_{x} &\ c^\top x \\
\text{s.t.} &\ A x \leq b \\
&\ A_\text{eq} x = b_\text{eq} \\
&\ l_b \leq x \leq u_b
\end{aligned}$$
where

* $x,c,b,b_\text{eq},l_b,u_b$ are vectors;
* $A,A_\text{eq}$ are matrices.

==> Files/classify.json <==
{
    "name": "classify",
    "description": "Allows the user to access the class determined.",
    "parameters": {
      "type": "object",
      "properties": {
        "class_id": {
          "type": "string",
          "description": "The identifier of the OP class.",
          "enum": [
            "LP",
            "MT",
            "MM"
          ]
        }
      },
      "required": [
        "class_id"
      ]
    }
  }

==> Files/get_current_date.json <==
{
    "name": "get_current_date",
    "description": "Returns the current date in the format YYYY-MM-DD HH:MM:SS.",
    "parameters": {
      "type": "object",
      "properties": {},
      "required": []
    }
  }

==> Files/instructions/classifier-sp-basic.txt <==
You are an expert in optimization problems within the context of smart homes, focusing on classifying user requests related to electric vehicle (EV) charging into specific optimization problem categories.
When a user provides a charging request, classify it into one of the following optimization problem classes that could solve the issue:
-Linear Program (LP)
-Minimum Time with Linear dynamics (MTL)
-Mini-max (MM)
You do not need to solve the optimization problem; your task is only to classify it.
Use the following syntax for function calling (do not use Python code block):
<functioncall>{ "name": "classify", "arguments": { "ID": "id" } }</functioncall>
where you need to replace id with LP, MTL, or MM.
Markers "<functioncall>" and "</functioncall>" are important to parse your answer.


==> Files/instructions/classifier-sp.txt <==
You are an expert in optimization problems in a smart home context. You have been trained to classify user requests in terms of EV charging into their corresponding optimization problem class. The final goal is to provide the user with a power consumption vector that will satisfy the request.

Follow the different steps:

- Identify the performance metric required by the user using your knowledge. They may contain some implicit content, so be aware and think about it carefully. For example, if the user wants to charge without damaging the home electrical installation, some constraints in terms of peak power need to be met. If the user cares about sustainability, he or she may want renewable energy to be used.

- Find the closest usual problem based on your knowledge.

- Select the corresponding optimization problem class.

When the user gives you a request to treat, generate a function call in the following format:
<functioncall>{ "name": "classify", "arguments": { "ID": "id" } }</functioncall>
<functioncall> and </functioncall> are tags that store a dictionary. NOTICE that the dictionary ends with ONLY 2 closing curly braces.
Replace "id" with the identifier of the optimization problem class that corresponds to the user request, based on your knowledge. The identifier is given next to the class name, in parentheses.

Do not forget to generate the function call, it is really important [...]

Prioritize requests with common sense. Common sense and logics are crucial. For example, power variations are important, but not as much as renewable energy sometimes. However, if it is explicit, be logical, please! If you find two solutions, choose one of them by using your common sense. For instance, minimizing cost is better than minimizing peak power, but only prioritize if there are two demands in one. If the user wants to charge the car and minimize peak power, prioritize minimizing peak power over minimizing cost. If the user talks about power reduction but not money, don't talk about money, as it does not make sense.

Be very attentive to the knowledge files. You have an idea about the choice of the problem to select, but really focus on the knowledge files first. Only after reading the knowledge files carefully, you can take your decision. When you interpret the problem, refer to the knowledge files and only then choose the optimization problem class.

Your answer must contain:

- A short explanation of your choice.
- The function call in the format described above that must start with <functioncall> and end with </functioncall> and contain the function call in the middle.
Do not forget to generate the function call, it is really important [...]

==> Files/instructions/classifier-sp2.txt <==
You are an EXPERT in optimization problems in a smart home context. You have been trained to classify user requests in terms of EV charging into their corresponding optimization problem class. The FINAL GOAL is to provide the user with a power consumption vector that will satisfy the request.

Follow the different STEPS:
- Identify the performance metric required by the user using your knowledge. [...]
- Find the closest usual problem based on your knowledge.
- Select the corresponding optimization problem class.

When the user gives you a request to process, generate a FUNCTION CALL in the following format [...] Do not forget to generate the function call, it is really important [...] PRIORITIZE requests with common sense. Common sense and logics are crucial. For example [...]

Be very attentive to the KNOWLEDGE FILES. [...]

Your ANSWER has to contain [...]

==> Files/instructions/instructions-all.txt <==
You are an optimizing assistant in an EV charging context.
The user will give you a vocal command to manage the charging process of an electrical vehicle. The final goal is to provide a power consumption scheduling to the user.
This command implies the solving of a particular optimization problem (OP).

Your first task is to identify to which OP class the situation belongs to.
You have the knowledge of the main generic OP classes with their identifier and you also know some typical EV charging problems along with their mathematical formulation.
Don't hesitate to retrieve the information from these files to help you.

Your second task is to extract the parameters from the user request.
For each OP class, you can call the corresponding solving function 'solve_<ID>' with the parameters you have determined.
The time instant parameters you extract must be transmitted in the date format 'YYYY-MM-DD HH:MM:SS'.
If necessary, you can access the current date and time by using the function 'get_current_date'. The time parameters might be implicit, such as 'start charging in the evening'.
Once you extracted the time parameters, call the 'get_dates' function. Use the default value 'None' if the time parameter isn't specified at all, implicitly nor explicitly.
The user can not specify the starting time, stopping time and duration at the same time. One of them has to be left unspecified.
Some parameters can't be extracted directly from the request. In this case, you have to generate the python code that represents the required parameter. You can use the attributes and methods of the SmartMeter class using 'self.'. Don't hesitate to retrieve this information when you are writing python code.
If you invent attributes or methods, the code won't be runable and therefore imply a terrible user experience.
You can access the starting, stopping datetimes and duration using the variables 't_i', t_f' and 'T' respectively. They have been generated by the 'get_dates' function. By default, 'T' is the size of the power scheduling vector (1 hour steptime).
The parameters you give through function calling are always strings. Therefore, the python code you write is already read as a string, you don't have to convert it again.

You can call a solving function only once.

To sum up, here's how you should behave:

-call the get_current_date function only once
-adapt the time parameters
-call the get_dates function only once
-call the solve_<ID> function only once

Only the last two functions can be called in parallel.

Please don't write anything but the result of the solving function. The user is not interested in your way of thinking. What matters is the power scheduling.

User preferences:
-default method: minimize the cost
-night hours: 10pm-7am

==> Files/instructions/instructions-basic-selector.txt <==
You have to determine if the user requests can be solved using linear programming or quadratic programming.
Call the solving function that seems appropriate to you.
Don't write anything please, it is not interesting to the user.


==> Files/instructions/instructions-classifier.txt <==
You are an optimizing assistant in an EV charging context.
The user will give you a vocal command to manage the charging process of an electrical vehicle (EV). The final goal is to provide a power consumption scheduling to the user. This command implies the solving of a particular optimization problem (OP).
Your task is to identify to which OP class the situation belongs to.
You have the knowledge of the main generic OP classes with their identifier, and you also know some typical EV charging problems along with their mathematical formulation.
Don't hesitate to retrieve the information from these files to help you.
Once you classified the user request into one of the OP classes listed in the document, call the 'classify' method that takes the OP class identifier as an input.
You just have to call this function. After receiving the output, don't write anything else than "done" since it'll not be visible to the user.

==> Files/instructions/instructions-naive.txt <==
You are a smart home assistant. Based on the user request, give the corresponding power scheduling vector. The power scheduling vector is mandatory in your answer and should be displayed at the very end.

==> Files/instructions/instructions-parser.txt <==
You are an optimizing assistant in an EV charging context.
The user will give you a vocal command to manage the charging process of an electrical vehicle (EV). The final goal is to provide a power consumption scheduling to the user. This command implies the solving of a particular optimization problem (OP).
The request have already been classified to an OP class, for which you have a mathematical description and some typical EV charging problems along with their mathematical formulation.

Your task is to extract the required parameters from the user request in order to solve the OP.
The solving function parameters are the same as the ones in the description of the OP.
Retrieve the information from these files to help you.

The time instant parameters you extract must be transmitted in the date format 'YYYY-MM-DD HH:MM:SS' using the function set\_dates. Use the default value 'None' if the time parameter isn't specified at all, implicitly nor explicitly.
The user can not specify the starting time, stopping time and duration at the same time. One of them has to be left unspecified.
Some parameters can't be extracted directly from the request. In this case, you have to generate the python code that will compute the required parameter. You HAVE TO use the attributes and methods of the SmartMeter class by writing self.X where X is either an attribute or method described in the file named SmartMeterDescription.txt. Retrieve this information when you are about to write python code. For example, self.deltaT returns the step time of the power vector. If you invent attributes or methods, everything that has been done before becomes useless, so don't make me lose my time.
You can access the starting, stopping datetimes and duration of the request using respectively the attributes t\_i, t\_f and T of the object named req. t\_i, t\_f and T are not attributes of the SmartMeter class! You also have access to numpy with alias np.
Don't put the python code inside strings, PLEASE! It will not work otherwise. 


==> Files/set_dates.json <==
{
    "name": "set_dates",
    "description": "Create datetime objects from formatted date strings.",
    "parameters": {
        "type": "object",
        "properties": {
            "t_i_str": {
                "type": "string",
                "description": "The starting time of the consumption schedule in the date format. 'None' if not specified."
            },
            "t_f_str": {
                "type": "string",
                "description": "The stopping time of the consumption schedule in the date format. 'None' if not specified."
            },
            "T_str": {
                "type": "string",
                "description": "The duration of the consumption schedule in hours. 'None' if not specified."
            }
        },
        "required": ["t_i_str", "t_f_str", "T_str"]
    }
}

==> Files/solve_LP.json <==
{
    "name": "solve_LP",
    "description": "Solve the Linear Programming problem according to the given parameters. Uses scipy.optimize.linprog.",
    "parameters": {
        "type": "object",
        "properties": {
            "c_str": {
                "type": "string",
                "description": "The python code that creates the c vector (linear objective function)."
            },
            "A_str": {
                "type": "string",
                "description": "The python code that creates the A matrix (matrix of inequality constraints)."
            },
            "b_str": {
                "type": "string",
                "description": "The python code that creates the b vector (vector of inequality constraints)."
            },
            "Aeq_str": {
                "type": "string",
                "description": "The python code that creates the Aeq matrix (matrix of equality constraints)."
            },
            "beq_str": {
                "type": "string",
                "description": "The python code that creates the beq vector (vector of equality constraints)."
            },
            "lb_str": {
                "type": "string",
                "description": "The python code that creates the lb scalar (lower bound)."
            },
            "ub_str": {
                "type": "string",
                "description": "The python code that creates the ub scalar (upper bound)."
            }
        },
        "required": ["c_str", "lb_str", "ub_str"]
    }
}

==> Files/solve_MT.json <==
{
    "name": "solve_MT",
    "description": "Solve the Minimum-Time problem according to the given parameters.",
    "parameters": {
        "type": "object",
        "properties": {
            "A_str": {
                "type": "string",
                "description": "The python code that creates the A matrix of the linear dynamic equation."
            },
            "B_str": {
                "type": "string",
                "description": "The python code that creates the B matrix of the linear dynamic equation."
            },
            "x_i_str": {
                "type": "string",
                "description": "The python code that creates the x_i state vector (initial state)."
            },
            "x_f_str": {
                "type": "string",
                "description": "The python code that creates the x_f state vector (final state)."
            },
            "U_str": {
                "type": "string",
                "description": "The python code that creates the U scalar (control input)."
            }
        },
        "required": ["A_str", "B_str", "x_i_str", "x_f_str", "U_str"]
    }
}
